FAWN: A MultiEncoder Fusion-Attention Wave Network for Integrated Sensing and Communication Indoor Scene Inference

The upcoming generations of wireless technologies promise an era where everything is interconnected and intelligent. As the need for intelligence grows, networks must learn to better understand the physical world. However, deploying dedicated hardware to perceive the environment is not always feasible, mainly due to costs and/or complexity. Integrated Sensing and Communication (ISAC) has made a step forward in addressing this challenge. Within ISAC, passive sensing emerges as a cost-effective solution that reuses wireless communications to sense the environment, without interfering with existing communications. Nevertheless, the majority of current solutions are limited to one technology (mostly Wi-Fi or 5G), constraining the maximum accuracy reachable. As different technologies work with different spectrums, we see a necessity in integrating more than one technology to augment the coverage area. Hence, we take the advantage of ISAC passive sensing, to present FAWN, a MultiEncoder Fusion-Attention Wave Network for ISAC indoor scene inference. FAWN is based on the original transformers architecture, to fuse information from Wi-Fi and 5G, making the network capable of understanding the physical world without interfering with the current communication. To test our solution, we have built a prototype and integrated it in a real scenario. Results show errors below 0.6 m around 84% of times.

==> csvs/3gpp_ourmodel_cdf.csv <==
error,cdf
0.0,0.557571
0.0185,0.557586
0.037,0.5576
0.0554,0.557615
0.0739,0.557629
0.0924,0.557644
0.1109,0.557658
0.1293,0.557673
0.1478,0.557688
0.1663,0.557702
0.1848,0.557717
0.2032,0.557731
0.2217,0.557746
0.2402,0.55776
0.2587,0.557775
0.2771,0.55779
0.2956,0.557804
0.3141,0.557819
0.3326,0.557833
0.351,0.557848
0.3695,0.557862
0.388,0.557877
0.4065,0.557892
0.4249,0.557906
0.4434,0.557921
0.4619,0.557935
0.4804,0.55795
0.4989,0.557964
0.5173,0.557979
0.5358,0.557994
0.5543,0.558008
0.5728,0.558023
0.5912,0.558037
0.6097,0.558052
0.6282,0.558066
0.6467,0.558081
0.6651,0.558096
0.6836,0.55811
0.7021,0.558125
0.7206,0.558139
0.739,0.558154
0.7575,0.558168
0.776,0.558183
0.7945,0.558198
0.8129,0.558212
0.8314,0.558227
0.8499,0.558241
0.8684,0.558256
0.8868,0.55827
0.9053,0.558285
0.9238,0.5583
0.9423,0.558314
0.9608,0.558329
0.9792,0.558343
0.9977,0.558358
1.0162,0.668012
1.0347,0.668047
1.0531,0.668082
1.0716,0.668117
1.0901,0.668153
1.1086,0.668188
1.127,0.668223
1.1455,0.668258
1.164,0.668293
1.1825,0.668328
1.2009,0.668364
1.2194,0.668399
1.2379,0.668434
1.2564,0.668469
1.2748,0.668504
1.2933,0.66854
1.3118,0.668575
1.3303,0.66861
1.3488,0.668645
1.3672,0.66868
1.3857,0.668715
1.4042,0.668751
1.4227,0.705059
1.4411,0.705084
1.4596,0.705108
1.4781,0.705133
1.4966,0.705158
1.515,0.705183
1.5335,0.705208
1.552,0.705233
1.5705,0.705258
1.5889,0.705283
1.6074,0.705307
1.6259,0.705332
1.6444,0.705357
1.6628,0.705382
1.6813,0.705407
1.6998,0.705432
1.7183,0.705457
1.7367,0.705482
1.7552,0.705506
1.7737,0.705531
1.7922,0.705556
1.8107,0.705581
1.8291,0.705606
1.8476,0.705631
1.8661,0.705656
1.8846,0.705681
1.903,0.705705
1.9215,0.70573
1.94,0.705755
1.9585,0.70578
1.9769,0.705805
1.9954,0.70583
2.0139,0.765031
2.0324,0.765092
2.0508,0.765154
2.0693,0.765216
2.0878,0.765278
2.1063,0.765339
2.1247,0.765401
2.1432,0.765463
2.1617,0.765524
2.1802,0.765586
2.1986,0.765648
2.2171,0.76571
2.2356,0.765771
2.2541,0.79892
2.2726,0.798944
2.291,0.798969
2.3095,0.798994
2.328,0.799018
2.3465,0.799043
2.3649,0.799067
2.3834,0.799092
2.4019,0.799117
2.4204,0.799141
2.4388,0.799166
2.4573,0.79919
2.4758,0.799215
2.4943,0.79924
2.5127,0.799264
2.5312,0.799289
2.5497,0.799313
2.5682,0.799338
2.5866,0.799363
2.6051,0.799387
2.6236,0.799412
2.6421,0.799436
2.6605,0.799461
2.679,0.799486
2.6975,0.79951
2.716,0.799535
2.7345,0.799559
2.7529,0.799584
2.7714,0.799609
2.7899,0.799633
2.8084,0.799658
2.8268,0.799682
2.8453,0.810015
2.8638,0.810099
2.8823,0.810184
2.9007,0.810269
2.9192,0.810354
2.9377,0.810439
2.9562,0.810524
2.9746,0.810609
2.9931,0.810694
3.0116,0.846271
3.0301,0.846361
3.0485,0.84645
3.067,0.84654
3.0855,0.84663
3.104,0.84672
3.1225,0.84681
3.1409,0.846899
3.1594,0.846989
3.1779,0.868324
3.1964,0.868357
3.2148,0.86839
3.2333,0.868423
3.2518,0.868456
3.2703,0.868489
3.2887,0.868522
3.3072,0.868554
3.3257,0.868587
3.3442,0.86862
3.3626,0.868653
3.3811,0.868686
3.3996,0.868719
3.4181,0.868752
3.4365,0.868784
3.455,0.868817
3.4735,0.86885
3.492,0.868883
3.5104,0.868916
3.5289,0.868949
3.5474,0.868982
3.5659,0.869015
3.5844,0.869047
3.6028,0.86908
3.6213,0.888044
3.6398,0.888081
3.6583,0.888118
3.6767,0.888155
3.6952,0.888192
3.7137,0.888229
3.7322,0.888266
3.7506,0.888303
3.7691,0.88834
3.7876,0.888377
3.8061,0.888414
3.8245,0.88845
3.843,0.888487
3.8615,0.888524
3.88,0.888561
3.8984,0.888598
3.9169,0.888635
3.9354,0.888672
3.9539,0.888709
3.9723,0.888746
3.9908,0.888783
4.0093,0.910154
4.0278,0.910273
4.0463,0.910391
4.0647,0.910509
4.0832,0.910628
4.1017,0.910746
4.1202,0.910864
4.1386,0.921238
4.1571,0.92136
4.1756,0.921482
4.1941,0.921604
4.2125,0.921726
4.231,0.921848
4.2495,0.923525
4.268,0.923589
4.2864,0.923652
4.3049,0.923716
4.3234,0.923779
4.3419,0.923843
4.3603,0.923906
4.3788,0.92397
4.3973,0.924033
4.4158,0.924097
4.4342,0.92416
4.4527,0.924224
4.4712,0.924287
4.4897,0.932203
4.5082,0.93223
4.5266,0.932258
4.5451,0.932286
4.5636,0.932313
4.5821,0.932341
4.6005,0.932368
4.619,0.932396
4.6375,0.932424
4.656,0.932451
4.6744,0.932479
4.6929,0.932507
4.7114,0.932534
4.7299,0.932562
4.7483,0.932589
4.7668,0.932617
4.7853,0.932645
4.8038,0.932672
4.8222,0.9327
4.8407,0.932727
4.8592,0.932755
4.8777,0.932783
4.8962,0.93281
4.9146,0.932838
4.9331,0.932865
4.9516,0.932893
4.9701,0.932921
4.9885,0.932948
5.007,0.949583
5.0255,0.94973
5.044,0.949877
5.0624,0.950024
5.0809,0.950171
5.0994,0.958992
5.1179,0.959042
5.1363,0.959093
5.1548,0.959144
5.1733,0.959195
5.1918,0.959246
5.2102,0.959297
5.2287,0.959348
5.2472,0.959399
5.2657,0.95945
5.2841,0.959501
5.3026,0.959552
5.3211,0.959603
5.3396,0.959654
5.3581,0.959704
5.3765,0.959755
5.395,0.96454
5.4135,0.964593
5.432,0.964647
5.4504,0.9647
5.4689,0.964754
5.4874,0.964808
5.5059,0.964861
5.5243,0.964915
5.5428,0.964969
5.5613,0.965022
5.5798,0.965076
5.5982,0.96513
5.6167,0.965183
5.6352,0.965237
5.6537,0.96529
5.6721,0.967735
5.6906,0.967819
5.7091,0.967902
5.7276,0.967986
5.746,0.96807
5.7645,0.968153
5.783,0.968237
5.8015,0.968321
5.82,0.968404
5.8384,0.97401
5.8569,0.974096
5.8754,0.974182
5.8939,0.974268
5.9123,0.974354
5.9308,0.974441
5.9493,0.974527
5.9678,0.974613
5.9862,0.974699
6.0047,0.976386
6.0232,0.976562
6.0417,0.976738
6.0601,0.976914
6.0786,0.97709
6.0971,0.978753
6.1156,0.978814
6.134,0.978874
6.1525,0.978934
6.171,0.978994
6.1895,0.979055
6.2079,0.979115
6.2264,0.979175
6.2449,0.979235
6.2634,0.979296
6.2819,0.979356
6.3003,0.979416
6.3188,0.979477
6.3373,0.9812
6.3558,0.981386
6.3742,0.981571
6.3927,0.981757
6.4112,0.985037
6.4297,0.985084
6.4481,0.985132
6.4666,0.98518
6.4851,0.985228
6.5036,0.985275
6.522,0.985323
6.5405,0.985371
6.559,0.985419
6.5775,0.985466
6.5959,0.985514
6.6144,0.985562
6.6329,0.98561
6.6514,0.985658
6.6699,0.985705
6.6883,0.985753
6.7068,0.985801
6.7253,0.989005
6.7438,0.989055
6.7622,0.989105
6.7807,0.989155
6.7992,0.989205
6.8177,0.989255
6.8361,0.989305
6.8546,0.989355
6.8731,0.989405
6.8916,0.989455
6.91,0.989504
6.9285,0.989554
6.947,0.989604
6.9655,0.989654
6.9839,0.989704
7.0024,0.99214
7.0209,0.992345
7.0394,0.99255
7.0578,0.992756
7.0763,0.99372
7.0948,0.993825
7.1133,0.993929
7.1318,0.994033
7.1502,0.994137
7.1687,0.994241
7.1872,0.994345
7.2057,0.994449
7.2241,0.995417
7.2426,0.995628
7.2611,0.995839
7.2796,0.99605
7.298,0.996083
7.3165,0.996111
7.335,0.996138
7.3535,0.996166
7.3719,0.996193
7.3904,0.996221
7.4089,0.996248
7.4274,0.996276
7.4458,0.996303
7.4643,0.996331
7.4828,0.996358
7.5013,0.996386
7.5197,0.996413
7.5382,0.996441
7.5567,0.996468
7.5752,0.996496
7.5937,0.996523
7.6121,0.996551
7.6306,0.996578
7.6491,0.996606
7.6676,0.996633
7.686,0.996661
7.7045,0.996688
7.723,0.996716
7.7415,0.996743
7.7599,0.996771
7.7784,0.996798
7.7969,0.996826
7.8154,0.99764
7.8338,0.997659
7.8523,0.997679
7.8708,0.997699
7.8893,0.997719
7.9077,0.997739
7.9262,0.997759
7.9447,0.997779
7.9632,0.997798
7.9816,0.997818
8.0001,0.997838
8.0186,0.997858
8.0371,0.997878
8.0556,0.997898
8.074,0.997918
8.0925,0.997937
8.111,0.997957
8.1295,0.997977
8.1479,0.997997
8.1664,0.998017
8.1849,0.998037
8.2034,0.998057
8.2218,0.998076
8.2403,0.998096
8.2588,0.998116
8.2773,0.998136
8.2957,0.998156
8.3142,0.998176
8.3327,0.998196
8.3512,0.998215
8.3696,0.998235
8.3881,0.998255
8.4066,0.998275
8.4251,0.998295
8.4436,0.998315
8.462,0.998335
8.4805,0.998354
8.499,0.998374
8.5175,0.998394
8.5359,0.998414
8.5544,0.998563
8.5729,0.998813
8.5914,0.999063
8.6098,0.999221
8.6283,0.999245
8.6468,0.999268
8.6653,0.999292
8.6837,0.999315
8.7022,0.999339
8.7207,0.999363
8.7392,0.999386
8.7576,0.99941
8.7761,0.999433
8.7946,0.999457
8.8131,0.999481
8.8315,0.999504
8.85,0.999528
8.8685,0.999551
8.887,0.999575
8.9055,0.999599
8.9239,0.999622
8.9424,0.999646
8.9609,0.999669
8.9794,0.999693
8.9978,0.999717
9.0163,0.99974
9.0348,0.999764
9.0533,0.999788
9.0717,0.999811
9.0902,0.999835
9.1087,0.999858
9.1272,0.999882
9.1456,0.999906
9.1641,0.999929
9.1826,0.999953
9.2011,0.999976
9.2195,1.0


==> csvs/fawn_ourmodel_cdf.csv <==
error,cdf
0.0,0.847792
0.018,0.847806
0.0361,0.84782
0.0541,0.847834
0.0721,0.847849
0.0902,0.847863
0.1082,0.847877
0.1263,0.847891
0.1443,0.847906
0.1623,0.84792
0.1804,0.847934
0.1984,0.847948
0.2164,0.847962
0.2345,0.847977
0.2525,0.847991
0.2705,0.848005
0.2886,0.848019
0.3066,0.848034
0.3246,0.848048
0.3427,0.848062
0.3607,0.848076
0.3788,0.848091
0.3968,0.848105
0.4148,0.848119
0.4329,0.848133
0.4509,0.848147
0.4689,0.848162
0.487,0.848176
0.505,0.84819
0.523,0.848204
0.5411,0.848219
0.5591,0.848233
0.5772,0.848247
0.5952,0.848261
0.6132,0.848275
0.6313,0.84829
0.6493,0.848304
0.6673,0.848318
0.6854,0.848332
0.7034,0.848347
0.7214,0.848361
0.7395,0.848375
0.7575,0.848389
0.7756,0.848403
0.7936,0.848418
0.8116,0.848432
0.8297,0.848446
0.8477,0.84846
0.8657,0.848475
0.8838,0.848489
0.9018,0.848503
0.9198,0.848517
0.9379,0.848531
0.9559,0.848546
0.9739,0.84856
0.992,0.848574
1.01,0.891975
1.0281,0.892009
1.0461,0.892044
1.0641,0.892078
1.0822,0.892112
1.1002,0.892147
1.1182,0.892181
1.1363,0.892215
1.1543,0.89225
1.1723,0.892284
1.1904,0.892318
1.2084,0.892353
1.2265,0.892387
1.2445,0.892421
1.2625,0.892456
1.2806,0.89249
1.2986,0.892524
1.3166,0.892559
1.3347,0.892593
1.3527,0.892627
1.3707,0.892662
1.3888,0.892696
1.4068,0.89273
1.4248,0.908532
1.4429,0.908556
1.4609,0.90858
1.479,0.908605
1.497,0.908629
1.515,0.908653
1.5331,0.908677
1.5511,0.908702
1.5691,0.908726
1.5872,0.90875
1.6052,0.908774
1.6232,0.908799
1.6413,0.908823
1.6593,0.908847
1.6774,0.908872
1.6954,0.908896
1.7134,0.90892
1.7315,0.908944
1.7495,0.908969
1.7675,0.908993
1.7856,0.909017
1.8036,0.909042
1.8216,0.909066
1.8397,0.90909
1.8577,0.909114
1.8758,0.909139
1.8938,0.909163
1.9118,0.909187
1.9299,0.909212
1.9479,0.909236
1.9659,0.90926
1.984,0.909284
2.002,0.921931
2.02,0.921991
2.0381,0.922051
2.0561,0.922112
2.0741,0.922172
2.0922,0.922232
2.1102,0.922293
2.1283,0.922353
2.1463,0.922413
2.1643,0.922473
2.1824,0.922534
2.2004,0.922594
2.2184,0.922654
2.2365,0.93612
2.2545,0.936144
2.2725,0.936168
2.2906,0.936192
2.3086,0.936216
2.3267,0.93624
2.3447,0.936264
2.3627,0.936289
2.3808,0.936313
2.3988,0.936337
2.4168,0.936361
2.4349,0.936385
2.4529,0.936409
2.4709,0.936433
2.489,0.936457
2.507,0.936481
2.5251,0.936505
2.5431,0.936529
2.5611,0.936553
2.5792,0.936577
2.5972,0.936601
2.6152,0.936625
2.6333,0.936649
2.6513,0.936673
2.6693,0.936697
2.6874,0.936721
2.7054,0.936745
2.7234,0.936769
2.7415,0.936793
2.7595,0.936817
2.7776,0.936841
2.7956,0.936865
2.8136,0.936889
2.8317,0.942444
2.8497,0.942527
2.8677,0.94261
2.8858,0.942693
2.9038,0.942776
2.9218,0.942858
2.9399,0.942941
2.9579,0.943024
2.976,0.943107
2.994,0.94319
3.012,0.954317
3.0301,0.954405
3.0481,0.954492
3.0661,0.95458
3.0842,0.954668
3.1022,0.954755
3.1202,0.954843
3.1383,0.954931
3.1563,0.955018
3.1743,0.962167
3.1924,0.962199
3.2104,0.962231
3.2285,0.962263
3.2465,0.962295
3.2645,0.962327
3.2826,0.962359
3.3006,0.962391
3.3186,0.962423
3.3367,0.962455
3.3547,0.962487
3.3727,0.96252
3.3908,0.962552
3.4088,0.962584
3.4269,0.962616
3.4449,0.962648
3.4629,0.96268
3.481,0.962712
3.499,0.962744
3.517,0.962776
3.5351,0.962808
3.5531,0.96284
3.5711,0.962873
3.5892,0.962905
3.6072,0.966092
3.6253,0.966128
3.6433,0.966164
3.6613,0.9662
3.6794,0.966236
3.6974,0.966272
3.7154,0.966308
3.7335,0.966344
3.7515,0.96638
3.7695,0.966416
3.7876,0.966452
3.8056,0.966488
3.8236,0.966524
3.8417,0.96656
3.8597,0.966597
3.8778,0.966633
3.8958,0.966669
3.9138,0.966705
3.9319,0.966741
3.9499,0.966777
3.9679,0.966813
3.986,0.966849
4.004,0.974
4.022,0.974116
4.0401,0.974232
4.0581,0.974347
4.0762,0.974463
4.0942,0.974578
4.1122,0.974694
4.1303,0.975568
4.1483,0.975609
4.1663,0.97565
4.1844,0.97569
4.2024,0.975731
4.2204,0.975772
4.2385,0.975813
4.2565,0.975853
4.2745,0.975894
4.2926,0.975935
4.3106,0.975976
4.3287,0.976017
4.3467,0.976057
4.3647,0.976098
4.3828,0.976139
4.4008,0.97618
4.4188,0.97622
4.4369,0.976261
4.4549,0.976302
4.4729,0.980285
4.491,0.980312
4.509,0.980339
4.5271,0.980366
4.5451,0.980393
4.5631,0.98042
4.5812,0.980447
4.5992,0.980474
4.6172,0.980501
4.6353,0.980528
4.6533,0.980555
4.6713,0.980582
4.6894,0.980608
4.7074,0.980635
4.7255,0.980662
4.7435,0.980689
4.7615,0.980716
4.7796,0.980743
4.7976,0.98077
4.8156,0.980797
4.8337,0.980824
4.8517,0.980851
4.8697,0.980878
4.8878,0.980905
4.9058,0.980932
4.9238,0.980959
4.9419,0.980986
4.9599,0.981013
4.978,0.98104
4.996,0.981067
5.014,0.986705
5.0321,0.986848
5.0501,0.986992
5.0681,0.987136
5.0862,0.987279
5.1042,0.990551
5.1222,0.9906
5.1403,0.99065
5.1583,0.9907
5.1764,0.990749
5.1944,0.990799
5.2124,0.990849
5.2305,0.990899
5.2485,0.990948
5.2665,0.990998
5.2846,0.991048
5.3026,0.991097
5.3206,0.991147
5.3387,0.991197
5.3567,0.991247
5.3747,0.991296
5.3928,0.992122
5.4108,0.992143
5.4289,0.992163
5.4469,0.992183
5.4649,0.992204
5.483,0.992224
5.501,0.992245
5.519,0.992265
5.5371,0.992285
5.5551,0.992306
5.5731,0.992326
5.5912,0.992346
5.6092,0.992367
5.6273,0.992387
5.6453,0.992408
5.6633,0.992428
5.6814,0.992448
5.6994,0.992469
5.7174,0.992489
5.7355,0.99251
5.7535,0.99253
5.7715,0.99255
5.7896,0.992571
5.8076,0.992591
5.8257,0.992612
5.8437,0.992632
5.8617,0.992652
5.8798,0.992673
5.8978,0.992693
5.9158,0.992713
5.9339,0.992734
5.9519,0.992754
5.9699,0.992775
5.988,0.992795
6.006,0.992815
6.024,0.992836
6.0421,0.992856
6.0601,0.992877
6.0782,0.992897
6.0962,0.993735
6.1142,0.993793
6.1323,0.993852
6.1503,0.993911
6.1683,0.99397
6.1864,0.994029
6.2044,0.994088
6.2224,0.994146
6.2405,0.994205
6.2585,0.994264
6.2766,0.994323
6.2946,0.994382
6.3126,0.994441
6.3307,0.996118
6.3487,0.996299
6.3667,0.99648
6.3848,0.996661
6.4028,0.996842
6.4208,0.998469
6.4389,0.998515
6.4569,0.998562
6.4749,0.998608
6.493,0.998655
6.511,0.998702
6.5291,0.998748
6.5471,0.998795
6.5651,0.998842
6.5832,0.998888
6.6012,0.998935
6.6192,0.998981
6.6373,0.999028
6.6553,0.999075
6.6733,0.999121
6.6914,0.999168
6.7094,0.999212
6.7275,0.999219
6.7455,0.999227
6.7635,0.999234
6.7816,0.999242
6.7996,0.999249
6.8176,0.999257
6.8357,0.999264
6.8537,0.999272
6.8717,0.999279
6.8898,0.999287
6.9078,0.999294
6.9259,0.999302
6.9439,0.999309
6.9619,0.999317
6.98,0.999325
6.998,0.999332
7.016,0.99934
7.0341,0.999347
7.0521,0.999355
7.0701,0.999362
7.0882,0.99937
7.1062,0.999377
7.1242,0.999385
7.1423,0.999392
7.1603,0.9994
7.1784,0.999407
7.1964,0.999415
7.2144,0.999422
7.2325,0.99943
7.2505,0.999437
7.2685,0.999445
7.2866,0.999452
7.3046,0.99946
7.3226,0.999467
7.3407,0.999475
7.3587,0.999482
7.3768,0.99949
7.3948,0.999497
7.4128,0.999505
7.4309,0.999512
7.4489,0.99952
7.4669,0.999527
7.485,0.999535
7.503,0.999542
7.521,0.99955
7.5391,0.999557
7.5571,0.999565
7.5752,0.999572
7.5932,0.99958
7.6112,0.999587
7.6293,0.999595
7.6473,0.999602
7.6653,0.99961
7.6834,0.999617
7.7014,0.999625
7.7194,0.999632
7.7375,0.99964
7.7555,0.999647
7.7735,0.999655
7.7916,0.999662
7.8096,0.99967
7.8277,0.999677
7.8457,0.999685
7.8637,0.999692
7.8818,0.9997
7.8998,0.999707
7.9178,0.999715
7.9359,0.999723
7.9539,0.99973
7.9719,0.999738
7.99,0.999745
8.008,0.999753
8.0261,0.99976
8.0441,0.999768
8.0621,0.999775
8.0802,0.999783
8.0982,0.99979
8.1162,0.999798
8.1343,0.999805
8.1523,0.999813
8.1703,0.99982
8.1884,0.999828
8.2064,0.999835
8.2244,0.999843
8.2425,0.99985
8.2605,0.999858
8.2786,0.999865
8.2966,0.999873
8.3146,0.99988
8.3327,0.999888
8.3507,0.999895
8.3687,0.999903
8.3868,0.99991
8.4048,0.999918
8.4228,0.999925
8.4409,0.999933
8.4589,0.99994
8.477,0.999948
8.495,0.999955
8.513,0.999963
8.5311,0.99997
8.5491,0.999978
8.5671,0.999985
8.5852,0.999993
8.6032,1.0
8.6212,1.0
8.6393,1.0
8.6573,1.0
8.6754,1.0
8.6934,1.0
8.7114,1.0
8.7295,1.0
8.7475,1.0
8.7655,1.0
8.7836,1.0
8.8016,1.0
8.8196,1.0
8.8377,1.0
8.8557,1.0
8.8737,1.0
8.8918,1.0
8.9098,1.0
8.9279,1.0
8.9459,1.0
8.9639,1.0
8.982,1.0
9.0,1.0


==> csvs/training_performance_cnn_ablstm.csv <==
epoch,cumulative_time_avg,cumulative_time_std,accuracy_avg,accuracy_std
1,7.105506544113159,1.4489903907590138,0.35626656061493833,0.013411205739288739
2,41.29186210155487,6.837028167647526,0.6874395115227186,0.008835208069491214
3,75.32029510021209,12.398901852267,0.7587435330927761,0.006904118056472573
4,108.19502345561982,14.884086559979114,0.7840964124024669,0.0057506157549503485
5,140.79504897594452,16.132484456342947,0.796836348729276,0.005033291768556115
6,173.98714328289032,19.462662901777783,0.8027172281190589,0.004828184370276452
7,206.0869688463211,22.469448662318058,0.7808405936086534,0.005922435346939245
8,237.65088332653045,24.874925653665585,0.7966247660468666,0.005967538584070264
9,271.1441560411453,28.811510649114464,0.8036554818802244,0.00636578808321397
10,304.97192581176756,31.988025542183294,0.809711986304257,0.005199646424022678
11,338.7662861680985,33.50518212593368,0.8141681369532136,0.004745582374052729
12,372.1909847974777,35.372812702382866,0.8176815023163467,0.00469944709692163
13,405.21571817874906,36.79243203858786,0.8208153356279005,0.004414625645313833
14,438.35428662776945,39.67175589131602,0.8222843747760584,0.0052880370936206345
15,471.7941314458847,41.98081195169736,0.8257768440143828,0.004602696383046907
16,504.3673741197586,42.51082374415449,0.8266730204614146,0.004287840553992418
17,537.3623672485352,43.66375504567601,0.8282806900142059,0.004800913035594207
18,569.8355039596557,44.31969702667086,0.8284420338958044,0.00463374334738456
19,602.63711830616,44.91992935631972,0.8116828886467392,0.0054188141298888515
20,634.9865540075302,44.59660384956018,0.8151956327694571,0.005739718015918484
21,667.744191031456,44.90289976115403,0.8181156597899901,0.005141519821479502
22,700.1116193819046,45.34568738127719,0.8194206266571679,0.00510110742541932
23,731.9966191959381,46.30488454662254,0.8215932872312175,0.004566300691465428
24,764.87390873909,47.331955394908746,0.8219298451483177,0.00469216327641429
25,798.1590746974945,49.45693603967625,0.8239764697947536,0.0040089628190848065
26,831.0175608539581,50.62993187801554,0.8245488466742823,0.00411193572853644
27,862.2219431495666,50.894742191759526,0.8254629247513985,0.0036747691321002327
28,893.646265797615,51.88289066214673,0.8260602387165035,0.004225070096683437
29,926.2007274627686,53.43733259626184,0.8271697261483726,0.00387029717592094
30,959.0988246774673,53.81905360005982,0.8270798628528793,0.003641395464280058
31,991.6982122612,53.860763952909686,0.8295341755997421,0.004214679654055646
32,1024.909945845604,54.36696048665723,0.8301413092733964,0.004380083982776863
33,1058.1600703239442,53.146245975381426,0.8305419571760382,0.004227118666266057
34,1091.2007053947448,53.45907022594854,0.8319633410193612,0.004006507565647041
35,1123.9364156341553,52.927013900215854,0.8317462646536862,0.004564587885033815
36,1156.4716804599761,53.03735230432884,0.8331011199188962,0.00431319454647455
37,1189.3816258859633,54.412255478383244,0.8338631880013658,0.004222299177363097
38,1222.1169119215012,54.98900549843944,0.8345957922158945,0.004449914757924164
39,1256.5182971000672,56.79579558245445,0.8354251597625902,0.003848491132550045
40,1288.737035908699,57.820196413997344,0.8351995809920456,0.0038814150792151787


==> csvs/training_performance_multi_encoder_isac.csv <==
epoch,cumulative_time_avg,cumulative_time_std,accuracy_avg,accuracy_std
1,13.310042119026184,3.3647608331772205,0.4838726314879841,0.0046516137038074366
2,26.16742491722107,6.036576958703268,0.5615597133757961,0.005639196320251873
3,38.621611123085025,7.77868858368705,0.6193232484076433,0.0053793794375173315
4,51.15697214126587,9.544336448934258,0.6557269108280255,0.005793602276724372
5,63.70412938594818,11.218636654361285,0.6863160828025475,0.005770369820191719
6,76.04242013454437,12.89143814641967,0.7094936305732484,0.007610799680436425
7,88.19320598125458,14.60755217472296,0.73159474522293,0.009779917899162842
8,100.30027099132538,16.253286400835545,0.7514474522292993,0.010036739151964456
9,113.00053503990173,18.436971534924776,0.7697054140127387,0.010725305439088197
10,125.94640377521515,20.334095377217203,0.784687898089172,0.011922086180279694
11,138.53079700946807,22.28035354815069,0.7980581210191083,0.011255631256583423
12,150.76289851665496,24.058915363055444,0.8079976114649681,0.009629069403119079
13,162.9392599630356,25.487346502062607,0.8177754777070063,0.010033209517236415
14,175.05689107894898,26.96156210770196,0.8260796178343948,0.009970431253018658
15,187.52541289806365,28.779831142454746,0.8317523885350319,0.00856814008340334
16,199.72864891529082,30.008959956455907,0.8360676751592356,0.00842674756783368
17,212.14903739452362,31.13836471787158,0.8408503184713376,0.00877715167448399
18,224.71691658973694,32.46607323354965,0.8441170382165605,0.008688762117141941
19,237.26703921318054,33.79792887378127,0.8466783439490446,0.007644440601404519
20,250.142728471756,35.38890069037963,0.8493089171974524,0.008076956616430419
21,262.98701900959014,36.60743900337556,0.8524952229299363,0.007970590033935169
22,275.70299954414367,38.01081469465256,0.8537213375796179,0.007494775859164467
23,288.3043956375122,39.26186663440972,0.8558343949044586,0.007207789663618306
24,300.8148187637329,40.82303823940751,0.8574777070063696,0.007573356885328745
25,313.4111370229721,42.37570603117281,0.8592269108280255,0.007048023661708687
26,326.014176735878,43.63309964128223,0.8599824840764332,0.0067134953351737645
27,338.37376124858855,44.8439417464836,0.8616186305732485,0.006426308559862353
28,350.777676782608,46.11840017799553,0.8622945859872612,0.0064690524734504744
29,363.7153789806366,47.213706087926056,0.8623280254777069,0.006730582244681955
30,376.514679350853,48.11874002935961,0.8642070063694267,0.0066569682115666
31,389.32205721378324,49.20481930011777,0.8640891719745223,0.00619373452425035
32,401.69905107021333,50.30147430934926,0.865047770700637,0.006672530303835621
33,413.7003184604645,51.2917629731162,0.8654275477707007,0.00625512594576539
34,425.7607555818558,52.33048660674773,0.8665390127388535,0.00638126989126532
35,438.03874239444735,53.47324313054894,0.8668957006369427,0.006741163049941252
36,450.22829630374906,54.69754389812803,0.8669442675159236,0.006333150878728574
37,462.464515337944,56.00811341531011,0.8674968152866243,0.006493239500848873
38,474.9593529558182,57.50719765729772,0.8677404458598725,0.006223307844694744
39,487.255770945549,58.911714285100636,0.8680230891719745,0.005937087603730442
40,499.410737156868,60.15552759229402,0.8682555732484076,0.006613204605650207
41,511.5435700702667,61.415299413345856,0.8692770700636941,0.005880754342236853
42,523.6629155111312,62.56379826239394,0.8688208598726114,0.006641422197681943
43,536.1044199085236,63.879019471652114,0.8687221337579616,0.006406585726264688
44,548.2737685155869,65.00828275474069,0.8692022292993632,0.006505092610204518
45,560.4859081792831,65.81605487821682,0.8694068471337579,0.006536635113686335
46,572.4427494573594,66.39578968155756,0.8694012738853503,0.006181681456221416
47,584.3281539583206,67.0384924773407,0.8697157643312101,0.006582333423313591
48,596.5466227674484,67.8067746347511,0.8694458598726115,0.006305683426432095
49,609.1135392570495,68.71407129699206,0.8692093949044586,0.006228635082477456
50,621.7805633401871,69.29793776642471,0.8696902866242039,0.006500375111665227
51,634.4171217155457,69.98635657723334,0.8693805732484077,0.006698923464345567
52,646.9759046173095,70.84296263394032,0.864453821656051,0.006371202180900228
53,659.4139933776855,71.63367933856155,0.8651218152866241,0.005627049292904461
54,671.8951848697662,72.5239411828801,0.8681464968152866,0.0056867389208345494
55,684.1287611818314,73.29640260172425,0.8684124203821656,0.006028222886995911
56,696.2822322940826,73.86595757337521,0.8702866242038216,0.006041572090967578
57,708.5822879981995,74.45146178477856,0.8711098726114649,0.005666413299890856
58,720.7179266357422,75.07520512779055,0.8726648089171973,0.0053833645090839615
59,732.8726179552078,75.77385695529136,0.8742523885350318,0.004954291573487743
60,744.9968743181229,76.54748887582247,0.8749299363057326,0.004612618952455501
61,757.0648079919815,77.75075014897907,0.8758662420382167,0.0054680329976585975
62,769.1916825103759,79.05257351881608,0.8769808917197451,0.0054798449297748875
63,781.6817598628998,80.42066274742557,0.877983280254777,0.005479867197830822
64,794.0173349523544,81.33452889124834,0.878703821656051,0.005067523238875447
65,806.4102046346665,82.1654742671129,0.8794689490445861,0.0051818783549528475
66,818.4404724121093,82.88191036854938,0.8801998407643312,0.004932097613042401
67,830.9333810377121,83.34025137332513,0.8807619426751593,0.004570277367449874
68,843.0640404081345,83.85599700365903,0.8815262738853504,0.005408210465652065
69,855.1387230491638,84.40976606330557,0.8825334394904459,0.005225578499650573
70,867.1343347978592,85.38337361225884,0.8821743630573249,0.004056224243654685
71,879.2106783628464,86.36604201051738,0.8836855095541403,0.004585432183432259
72,890.993412809372,87.13320110171576,0.8839267515923567,0.00497146636400472
73,902.847781662941,87.87816184023903,0.8847584992433408,0.00531052721044276
74,915.0921251153945,88.54509575444852,0.8847579617834396,0.005103507159393105
75,927.6543874835968,89.18651680935247,0.8854585987261145,0.004632253186622379
76,939.598874206543,89.95593339118605,0.8858558917197452,0.00521079870518613
77,951.6723623800277,90.75800865745563,0.8860931528662419,0.005004939507568594
78,964.0446086597443,91.81060115619796,0.8860875796178344,0.005371645062012039
79,976.1302047109604,92.68568006896109,0.8868049363057325,0.0044686335692361865
80,988.1041879272461,92.92363435847571,0.8876369426751594,0.004057356087831761
81,1000.0751483488083,93.12531599080361,0.8879227707006369,0.004474649013891163
82,1012.2037455511094,93.52776843068483,0.887952229299363,0.0045501976164577206
83,1024.1245451259613,93.96692240947347,0.8881329617834395,0.004244080547001885
84,1035.890426492691,94.73469097164896,0.8887784037019395,0.004561412392273464
85,1048.1660824632645,95.82728185348667,0.8882762738853504,0.004211717592468073
86,1060.0435656881332,96.54644922926688,0.8889129578420669,0.0039553192484139115
87,1071.9016981697082,97.34686459168735,0.8897316878980892,0.004879614688029272
88,1083.7482920503617,98.30258152994756,0.8897993630573247,0.004959677054675321
89,1095.439509153366,99.07483804178571,0.8910071656050955,0.004318291445086368
90,1107.3118936872481,99.63107929464111,0.8903168789808917,0.004449971464439052
91,1119.6392986059188,100.50109590703492,0.8909339171974523,0.004313301671125979
92,1132.1826181650163,101.71870813065107,0.8899936305732483,0.003879821755785646
93,1144.56671875,102.58622595110477,0.8910565286624204,0.004497481796949824
94,1156.892737994194,103.5699828399517,0.8907850318471336,0.0042727208846784605
95,1168.8268368673325,104.43517589116583,0.8914721337579617,0.0044152399380665616
96,1180.7731785440444,105.24559699777691,0.8915390127388537,0.003950603006269887
97,1193.0368494606018,106.37636157066942,0.8915087579617833,0.0038606789698444515
98,1205.13247859478,107.46519819507421,0.8917778662420381,0.003717685785389662
99,1217.3370963668824,108.35666840496154,0.8915804140127386,0.004457214084927965
100,1229.6477630901336,109.3473315100297,0.8922714968152866,0.004287477748020892
101,1241.9348251438141,110.2258548884824,0.8926441082802549,0.00417171081786799
102,1253.858034710884,110.75531774037952,0.8926226114649681,0.004069682096382125
103,1265.8815909147263,111.29122965635263,0.8927906050955414,0.003771736820881011
104,1277.8326269483566,111.45739840400428,0.8931457006369428,0.004538947658732801
105,1289.676153268814,111.76085605064254,0.892624203821656,0.004442354393369614
106,1301.996802558899,111.96820938672899,0.8929466560509555,0.004050088804497173
107,1314.1456965732575,112.0715289164098,0.8928383757961782,0.0045939231721665915
108,1325.8835550928115,112.08273718966872,0.8934792993630574,0.004154967889723252
109,1337.6346929597855,112.08661456185892,0.893718949044586,0.004047071635149686
110,1349.6128720521926,112.92360065242106,0.8931194267515924,0.0039098060865245645
111,1361.7660123968124,113.56168937420338,0.8936019108280255,0.004140939104650621
112,1373.739850230217,114.34103648129988,0.89359076433121,0.003924004364930574
113,1385.4617947006225,114.81415666156745,0.8937770700636944,0.004247799424562831
114,1397.1662742471694,115.4482376105678,0.894343152866242,0.004134736277435168
115,1408.9046522474289,116.13251780217213,0.8936138535031847,0.0035822371280664175
116,1420.8721938228607,116.88718764877753,0.89375,0.0038662636805656568
117,1432.8421371173858,117.89311094632289,0.8933535031847134,0.003823761694335933
118,1444.486754808426,118.93274001083151,0.8936831210191083,0.004023871802346003
119,1456.2645530414582,119.8594692789854,0.8940652866242038,0.003974284644516072
120,1468.2129087114333,120.73255690072821,0.8940581210191083,0.004249309142050433
121,1480.1906448745729,121.45354768634618,0.8937117834394904,0.0044612136894873295
122,1492.0309515476226,122.56425090741074,0.8942412420382165,0.003875864624871237
123,1503.6187603616715,123.64767589154663,0.8940262738853503,0.004089438986287091
124,1515.7346155405044,124.62904560823542,0.894359872611465,0.003866341067368355
125,1528.0061575126647,125.52701833735506,0.894372611464968,0.004187964386387636
126,1540.271653842926,126.04635411703839,0.894500796178344,0.004216927688734248
127,1552.2169694471359,126.54923215393111,0.8944777070063695,0.004276915923634974
128,1564.0369181203841,126.90259161216687,0.894390923566879,0.004026539636723238
129,1576.2085192012787,127.28565453326819,0.8944713375796179,0.004021588474845302
130,1588.6891558170319,127.50369901278266,0.8943996815286624,0.004296018101953679
131,1600.7513630819321,127.65189742562053,0.8947109872611465,0.004139897791894342
132,1613.068294839859,128.2794072907334,0.8944928343949046,0.004162075961388681
133,1625.4885966062545,128.54003124911037,0.8942985668789809,0.004005317500985804
134,1638.657648191452,128.7474421845548,0.8944689490445861,0.0038524042525534988
135,1650.8946339416505,129.190112757266,0.894654458598726,0.004055440822864932
136,1662.9892657995224,129.57770820743826,0.8947093949044587,0.0036790009098439515
137,1675.0972819566728,130.0189727334968,0.8944148089171974,0.00408012660165352
138,1687.4296854352951,130.63787521545746,0.8946321656050956,0.003952681574639199
139,1699.655417919159,131.0561893472391,0.8950636942675161,0.004217882054722104
140,1711.6533557939529,131.39339374361703,0.894577229299363,0.0038360868234601276
141,1723.848463511467,131.57385597699957,0.8948622611464967,0.0038488978145689154
142,1735.9301987743377,131.4650727586874,0.895265923566879,0.0038945398790886853
143,1748.2142499065399,131.73075837725642,0.8945246815286623,0.003755061107255898
144,1760.6858255434036,132.13814079211582,0.8947412420382165,0.004183477799080016
145,1772.8661830806732,132.37948993086607,0.8946584394904459,0.0036504554799315025
146,1784.9260955572129,132.92492100203822,0.8946664012738854,0.003914287488478096
147,1796.7301156663896,133.4990115015616,0.8945899681528664,0.004027161438997786
148,1808.700460472107,133.92425810843397,0.894654458598726,0.0038872427389873452
149,1820.4666712856292,134.22262812342478,0.894796178343949,0.00406772370260507
150,1832.2387205171585,134.6461057470155,0.8950437898089172,0.004182576130320442
151,1844.0096669578552,135.05119907552077,0.894828025477707,0.003988677418339054
152,1855.705958132744,135.44268025764828,0.8883351910828026,0.00420986020710976
153,1867.7771563720703,135.64031740974173,0.8889649681528663,0.004694036867005604
154,1879.7996852445604,135.7392734581664,0.8909458598726114,0.004980324079437469
155,1891.9782190847397,135.6371667889481,0.8904434713375796,0.004060583004830879
156,1903.8859282827377,135.32837122751047,0.8904729299363058,0.0042215958566566
157,1916.0185976648331,135.01183898146905,0.8907635350318474,0.004528501796111391
158,1928.4950067710877,134.91194000983828,0.8913941082802546,0.0045373343231182245
159,1941.0979812383653,134.95254751638714,0.8908073248407643,0.004260825157116153
160,1953.6830118513108,134.75860173081267,0.891296974522293,0.0046715311623435184
161,1966.0032491970062,134.58916875540567,0.8924665605095541,0.004478045341069758
162,1978.3768951463699,134.3613311202954,0.8923957006369426,0.004369818802512257
163,1990.4708541297912,134.09022151721206,0.89256449044586,0.004522498271222374
164,2002.820977807045,134.00982811052526,0.8932858280254777,0.004071365296918034
165,2015.7655762195586,134.12134452262936,0.8931305732484076,0.004246983952477812
166,2028.5206407165526,134.4685591429656,0.893125,0.0049543552920119915
167,2041.3171710777283,134.8152155844302,0.8944179936305732,0.004440450796369737
168,2054.284084997177,135.6484494925927,0.8940756369426752,0.004013889434808062
169,2066.9491855955125,136.41979905617782,0.8951520700636942,0.004353532670003912
170,2079.47479388237,137.08983077879986,0.8946472929936307,0.0051206785054245425
171,2091.9083267784117,137.43807397240963,0.8935047770700636,0.004874239715875888
172,2104.288732380867,137.81539544953995,0.8948200636942674,0.004799738149916206
173,2116.9350605630875,138.62540055939027,0.8948343949044585,0.004122355597475235
174,2129.241203093529,139.12138900518943,0.8950071656050956,0.004283181168660369
175,2141.4800622844696,139.44519834664044,0.8957898089171974,0.004124707627295514
176,2153.711045117378,139.81472618380675,0.8956886942675157,0.005094852473829889
177,2165.5400242853166,140.48048365134338,0.8961616242038218,0.004237584647050534
178,2177.489925670624,141.08019140605535,0.8960238853503185,0.003873517208340367
179,2189.652178339958,141.66254229398672,0.8959179936305735,0.004006859650852936
180,2201.53088578701,142.16026335139495,0.8958606687898089,0.003783929111796937
181,2213.292262353897,142.5598000961527,0.8958646496815287,0.004331536846055943
182,2225.1508692407606,142.866268335316,0.8961664012738854,0.0040734949882536165
183,2236.9093928432467,143.38791295024163,0.896984076433121,0.004146878376292147
184,2248.708836727142,143.79406972234165,0.8965820063694266,0.0039164368824316734
185,2260.8777171373367,144.56291738991476,0.8968192675159236,0.0039057660507956
186,2273.023252902031,145.02127504222534,0.8966098726114649,0.0036721723531264986
187,2284.9778849840163,145.3891666223094,0.8970724522292994,0.0038662080168546803
188,2296.9720335388183,145.67060637512824,0.8973686305732484,0.004242952721880555
189,2309.2077747917174,146.36623359834513,0.8965947452229301,0.003846919301215639
190,2320.9858835935593,147.24559728171818,0.8972571656050954,0.0036529600364737323
191,2333.018348407745,148.24609402261495,0.8973001592356686,0.0038163917597299766
192,2344.894587779045,149.10008190186403,0.8970812101910828,0.0036190876681168166
193,2356.8758433008193,150.21790542093075,0.8970461783439491,0.003789934363389751
194,2369.065079665184,150.98478765973854,0.897,0.004753936555673224
195,2381.0374064588545,151.82016062930643,0.8977062101910829,0.004483246886141236
196,2392.933505163193,152.28342195972255,0.8980581210191083,0.00420319801215125
197,2404.9573157024383,153.06002358759434,0.8970955414012739,0.003584084696273989
198,2416.8074653196336,153.6137085939864,0.8971504777070065,0.00440824105251126
199,2428.753337888718,154.28319794462183,0.8976640127388535,0.004323713479811926
200,2440.7034335803987,154.58130456032762,0.8981011146496815,0.003944525373492582


==> csvs/wifi_ourmodel_cdf.csv <==
error,cdf
0.0,0.573344
0.018,0.573358
0.0361,0.573372
0.0541,0.573387
0.0721,0.573401
0.0902,0.573415
0.1082,0.573429
0.1263,0.573443
0.1443,0.573458
0.1623,0.573472
0.1804,0.573486
0.1984,0.5735
0.2164,0.573515
0.2345,0.573529
0.2525,0.573543
0.2705,0.573557
0.2886,0.573571
0.3066,0.573586
0.3246,0.5736
0.3427,0.573614
0.3607,0.573628
0.3788,0.573643
0.3968,0.573657
0.4148,0.573671
0.4329,0.573685
0.4509,0.573699
0.4689,0.573714
0.487,0.573728
0.505,0.573742
0.523,0.573756
0.5411,0.573771
0.5591,0.573785
0.5772,0.573799
0.5952,0.573813
0.6132,0.573827
0.6313,0.573842
0.6493,0.573856
0.6673,0.57387
0.6854,0.573884
0.7034,0.573899
0.7214,0.573913
0.7395,0.573927
0.7575,0.573941
0.7756,0.573955
0.7936,0.57397
0.8116,0.573984
0.8297,0.573998
0.8477,0.574012
0.8657,0.574027
0.8838,0.574041
0.9018,0.574055
0.9198,0.574069
0.9379,0.574083
0.9559,0.574098
0.9739,0.574112
0.992,0.574126
1.01,0.660114
1.0281,0.660148
1.0461,0.660182
1.0641,0.660217
1.0822,0.660251
1.1002,0.660285
1.1182,0.66032
1.1363,0.660354
1.1543,0.660388
1.1723,0.660423
1.1904,0.660457
1.2084,0.660491
1.2265,0.660526
1.2445,0.66056
1.2625,0.660594
1.2806,0.660629
1.2986,0.660663
1.3166,0.660697
1.3347,0.660732
1.3527,0.660766
1.3707,0.660801
1.3888,0.660835
1.4068,0.660869
1.4248,0.689289
1.4429,0.689313
1.4609,0.689337
1.479,0.689362
1.497,0.689386
1.515,0.68941
1.5331,0.689434
1.5511,0.689459
1.5691,0.689483
1.5872,0.689507
1.6052,0.689532
1.6232,0.689556
1.6413,0.68958
1.6593,0.689604
1.6774,0.689629
1.6954,0.689653
1.7134,0.689677
1.7315,0.689702
1.7495,0.689726
1.7675,0.68975
1.7856,0.689774
1.8036,0.689799
1.8216,0.689823
1.8397,0.689847
1.8577,0.689872
1.8758,0.689896
1.8938,0.68992
1.9118,0.689944
1.9299,0.689969
1.9479,0.689993
1.9659,0.690017
1.984,0.690042
2.002,0.738177
2.02,0.738237
2.0381,0.738298
2.0561,0.738358
2.0741,0.738418
2.0922,0.738478
2.1102,0.738539
2.1283,0.738599
2.1463,0.738659
2.1643,0.738719
2.1824,0.73878
2.2004,0.73884
2.2184,0.7389
2.2365,0.764196
2.2545,0.76422
2.2725,0.764244
2.2906,0.764268
2.3086,0.764292
2.3267,0.764316
2.3447,0.76434
2.3627,0.764364
2.3808,0.764388
2.3988,0.764412
2.4168,0.764436
2.4349,0.76446
2.4529,0.764484
2.4709,0.764508
2.489,0.764532
2.507,0.764556
2.5251,0.76458
2.5431,0.764604
2.5611,0.764628
2.5792,0.764652
2.5972,0.764676
2.6152,0.7647
2.6333,0.764724
2.6513,0.764748
2.6693,0.764772
2.6874,0.764796
2.7054,0.76482
2.7234,0.764844
2.7415,0.764868
2.7595,0.764892
2.7776,0.764916
2.7956,0.764941
2.8136,0.764965
2.8317,0.771308
2.8497,0.771391
2.8677,0.771474
2.8858,0.771557
2.9038,0.77164
2.9218,0.771723
2.9399,0.771806
2.9579,0.771889
2.976,0.771971
2.994,0.772054
3.012,0.817093
3.0301,0.817181
3.0481,0.817268
3.0661,0.817356
3.0842,0.817444
3.1022,0.817531
3.1202,0.817619
3.1383,0.817707
3.1563,0.817794
3.1743,0.854911
3.1924,0.854943
3.2104,0.854975
3.2285,0.855007
3.2465,0.855039
3.2645,0.855072
3.2826,0.855104
3.3006,0.855136
3.3186,0.855168
3.3367,0.8552
3.3547,0.855232
3.3727,0.855264
3.3908,0.855296
3.4088,0.855328
3.4269,0.85536
3.4449,0.855392
3.4629,0.855424
3.481,0.855457
3.499,0.855489
3.517,0.855521
3.5351,0.855553
3.5531,0.855585
3.5711,0.855617
3.5892,0.855649
3.6072,0.871454
3.6253,0.87149
3.6433,0.871527
3.6613,0.871563
3.6794,0.871599
3.6974,0.871635
3.7154,0.871671
3.7335,0.871707
3.7515,0.871743
3.7695,0.871779
3.7876,0.871815
3.8056,0.871851
3.8236,0.871887
3.8417,0.871923
3.8597,0.871959
3.8778,0.871995
3.8958,0.872031
3.9138,0.872067
3.9319,0.872104
3.9499,0.87214
3.9679,0.872176
3.986,0.872212
4.004,0.88725
4.022,0.887365
4.0401,0.887481
4.0581,0.887596
4.0762,0.887712
4.0942,0.887827
4.1122,0.887943
4.1303,0.904621
4.1483,0.90474
4.1663,0.904859
4.1844,0.904978
4.2024,0.905097
4.2204,0.905216
4.2385,0.905335
4.2565,0.908565
4.2745,0.908627
4.2926,0.908689
4.3106,0.908751
4.3287,0.908813
4.3467,0.908875
4.3647,0.908937
4.3828,0.908999
4.4008,0.909061
4.4188,0.909123
4.4369,0.909185
4.4549,0.909247
4.4729,0.920348
4.491,0.920375
4.509,0.920402
4.5271,0.920429
4.5451,0.920456
4.5631,0.920483
4.5812,0.92051
4.5992,0.920537
4.6172,0.920564
4.6353,0.920591
4.6533,0.920618
4.6713,0.920645
4.6894,0.920672
4.7074,0.920699
4.7255,0.920725
4.7435,0.920752
4.7615,0.920779
4.7796,0.920806
4.7976,0.920833
4.8156,0.92086
4.8337,0.920887
4.8517,0.920914
4.8697,0.920941
4.8878,0.920968
4.9058,0.920995
4.9238,0.921022
4.9419,0.921049
4.9599,0.921076
4.978,0.921103
4.996,0.92113
5.014,0.945695
5.0321,0.945839
5.0501,0.945983
5.0681,0.946126
5.0862,0.94627
5.1042,0.955062
5.1222,0.955111
5.1403,0.955161
5.1583,0.955211
5.1764,0.95526
5.1944,0.95531
5.2124,0.95536
5.2305,0.95541
5.2485,0.955459
5.2665,0.955509
5.2846,0.955559
5.3026,0.955608
5.3206,0.955658
5.3387,0.955708
5.3567,0.955758
5.3747,0.955807
5.3928,0.959013
5.4108,0.959065
5.4289,0.959117
5.4469,0.95917
5.4649,0.959222
5.483,0.959274
5.501,0.959327
5.519,0.959379
5.5371,0.959431
5.5551,0.959484
5.5731,0.959536
5.5912,0.959589
5.6092,0.959641
5.6273,0.959693
5.6453,0.959746
5.6633,0.961386
5.6814,0.961467
5.6994,0.961549
5.7174,0.961631
5.7355,0.961713
5.7535,0.961794
5.7715,0.961876
5.7896,0.961958
5.8076,0.962039
5.8257,0.962121
5.8437,0.965359
5.8617,0.965443
5.8798,0.965527
5.8978,0.965612
5.9158,0.965696
5.9339,0.96578
5.9519,0.965864
5.9699,0.965948
5.988,0.966032
6.006,0.968512
6.024,0.968683
6.0421,0.968855
6.0601,0.969027
6.0782,0.969199
6.0962,0.971653
6.1142,0.971711
6.1323,0.97177
6.1503,0.971829
6.1683,0.971888
6.1864,0.971947
6.2044,0.972006
6.2224,0.972064
6.2405,0.972123
6.2585,0.972182
6.2766,0.972241
6.2946,0.9723
6.3126,0.972359
6.3307,0.975613
6.3487,0.975794
6.3667,0.975975
6.3848,0.976156
6.4028,0.976337
6.4208,0.98033
6.4389,0.980376
6.4569,0.980423
6.4749,0.98047
6.493,0.980516
6.511,0.980563
6.5291,0.980609
6.5471,0.980656
6.5651,0.980703
6.5832,0.980749
6.6012,0.980796
6.6192,0.980843
6.6373,0.980889
6.6553,0.980936
6.6733,0.980982
6.6914,0.981029
6.7094,0.982653
6.7275,0.982702
6.7455,0.982751
6.7635,0.982799
6.7816,0.982848
6.7996,0.982897
6.8176,0.982946
6.8357,0.982994
6.8537,0.983043
6.8717,0.983092
6.8898,0.983141
6.9078,0.983189
6.9259,0.983238
6.9439,0.983287
6.9619,0.983336
6.98,0.983384
6.998,0.983433
7.016,0.985982
7.0341,0.986182
7.0521,0.986383
7.0701,0.986583
7.0882,0.988267
7.1062,0.988368
7.1242,0.98847
7.1423,0.988571
7.1603,0.988673
7.1784,0.988775
7.1964,0.988876
7.2144,0.989754
7.2325,0.989789
7.2505,0.989824
7.2685,0.98986
7.2866,0.989895
7.3046,0.98993
7.3226,0.989965
7.3407,0.99
7.3587,0.990035
7.3768,0.99007
7.3948,0.990106
7.4128,0.990141
7.4309,0.990176
7.4489,0.990211
7.4669,0.990246
7.485,0.990281
7.503,0.990317
7.521,0.990352
7.5391,0.990387
7.5571,0.990422
7.5752,0.990457
7.5932,0.990492
7.6112,0.990527
7.6293,0.990564
7.6473,0.990601
7.6653,0.990638
7.6834,0.990675
7.7014,0.990712
7.7194,0.990749
7.7375,0.990786
7.7555,0.990823
7.7735,0.99086
7.7916,0.990897
7.8096,0.990934
7.8277,0.990971
7.8457,0.991008
7.8637,0.991045
7.8818,0.991082
7.8998,0.991119
7.9178,0.991156
7.9359,0.991193
7.9539,0.99123
7.9719,0.991267
7.99,0.991304
8.008,0.994581
8.0261,0.99481
8.0441,0.995038
8.0621,0.995266
8.0802,0.995345
8.0982,0.995422
8.1162,0.9955
8.1343,0.995577
8.1523,0.995654
8.1703,0.995732
8.1884,0.995809
8.2064,0.995886
8.2244,0.995963
8.2425,0.996041
8.2605,0.996877
8.2786,0.996917
8.2966,0.996957
8.3146,0.996997
8.3327,0.997037
8.3507,0.997077
8.3687,0.997117
8.3868,0.997157
8.4048,0.997197
8.4228,0.997237
8.4409,0.997277
8.4589,0.997316
8.477,0.997356
8.495,0.997396
8.513,0.997436
8.5311,0.997476
8.5491,0.997516
8.5671,0.997556
8.5852,0.997596
8.6032,1.0
8.6212,1.0
8.6393,1.0
8.6573,1.0
8.6754,1.0
8.6934,1.0
8.7114,1.0
8.7295,1.0
8.7475,1.0
8.7655,1.0
8.7836,1.0
8.8016,1.0
8.8196,1.0
8.8377,1.0
8.8557,1.0
8.8737,1.0
8.8918,1.0
8.9098,1.0
8.9279,1.0
8.9459,1.0
8.9639,1.0
8.982,1.0
9.0,1.0


==> csvs/wifi_sota_cdf.csv <==
error,cdf
0.0,0.774448
0.0189,0.774463
0.0378,0.774478
0.0567,0.774493
0.0756,0.774508
0.0945,0.774522
0.1134,0.774537
0.1323,0.774552
0.1512,0.774567
0.1702,0.774582
0.1891,0.774597
0.208,0.774612
0.2269,0.774627
0.2458,0.774642
0.2647,0.774657
0.2836,0.774672
0.3025,0.774687
0.3214,0.774701
0.3403,0.774716
0.3592,0.774731
0.3781,0.774746
0.397,0.774761
0.4159,0.774776
0.4348,0.774791
0.4537,0.774806
0.4726,0.774821
0.4916,0.774836
0.5105,0.774851
0.5294,0.774865
0.5483,0.77488
0.5672,0.774895
0.5861,0.77491
0.605,0.774925
0.6239,0.77494
0.6428,0.774955
0.6617,0.77497
0.6806,0.774985
0.6995,0.775
0.7184,0.775015
0.7373,0.775029
0.7562,0.775044
0.7751,0.775059
0.794,0.775074
0.8129,0.775089
0.8319,0.775104
0.8508,0.775119
0.8697,0.775134
0.8886,0.775149
0.9075,0.775164
0.9264,0.775179
0.9453,0.775193
0.9642,0.775208
0.9831,0.775223
1.002,0.8336
1.0209,0.833636
1.0398,0.833672
1.0587,0.833708
1.0776,0.833744
1.0965,0.83378
1.1154,0.833816
1.1343,0.833852
1.1533,0.833888
1.1722,0.833924
1.1911,0.83396
1.21,0.833996
1.2289,0.834032
1.2478,0.834068
1.2667,0.834104
1.2856,0.83414
1.3045,0.834176
1.3234,0.834212
1.3423,0.834248
1.3612,0.834284
1.3801,0.83432
1.399,0.834356
1.4179,0.847797
1.4368,0.847822
1.4557,0.847848
1.4747,0.847873
1.4936,0.847899
1.5125,0.847924
1.5314,0.84795
1.5503,0.847975
1.5692,0.848
1.5881,0.848026
1.607,0.848051
1.6259,0.848077
1.6448,0.848102
1.6637,0.848128
1.6826,0.848153
1.7015,0.848179
1.7204,0.848204
1.7393,0.84823
1.7582,0.848255
1.7771,0.84828
1.796,0.848306
1.815,0.848331
1.8339,0.848357
1.8528,0.848382
1.8717,0.848408
1.8906,0.848433
1.9095,0.848459
1.9284,0.848484
1.9473,0.848509
1.9662,0.848535
1.9851,0.84856
2.004,0.870676
2.0229,0.870739
2.0418,0.870802
2.0607,0.870865
2.0796,0.870929
2.0985,0.870992
2.1174,0.871055
2.1364,0.871118
2.1553,0.871181
2.1742,0.871244
2.1931,0.871307
2.212,0.871371
2.2309,0.871434
2.2498,0.88251
2.2687,0.882536
2.2876,0.882561
2.3065,0.882586
2.3254,0.882611
2.3443,0.882636
2.3632,0.882661
2.3821,0.882687
2.401,0.882712
2.4199,0.882737
2.4388,0.882762
2.4578,0.882787
2.4767,0.882812
2.4956,0.882838
2.5145,0.882863
2.5334,0.882888
2.5523,0.882913
2.5712,0.882938
2.5901,0.882963
2.609,0.882989
2.6279,0.883014
2.6468,0.883039
2.6657,0.883064
2.6846,0.883089
2.7035,0.883114
2.7224,0.88314
2.7413,0.883165
2.7602,0.88319
2.7791,0.883215
2.7981,0.88324
2.817,0.883265
2.8359,0.888047
2.8548,0.888134
2.8737,0.888221
2.8926,0.888308
2.9115,0.888394
2.9304,0.888481
2.9493,0.888568
2.9682,0.888655
2.9871,0.888742
3.006,0.903815
3.0249,0.903907
3.0438,0.903998
3.0627,0.90409
3.0816,0.904182
3.1005,0.904274
3.1195,0.904366
3.1384,0.904458
3.1573,0.90455
3.1762,0.916429
3.1951,0.916462
3.214,0.916496
3.2329,0.916529
3.2518,0.916563
3.2707,0.916597
3.2896,0.91663
3.3085,0.916664
3.3274,0.916698
3.3463,0.916731
3.3652,0.916765
3.3841,0.916798
3.403,0.916832
3.4219,0.916866
3.4409,0.916899
3.4598,0.916933
3.4787,0.916967
3.4976,0.917
3.5165,0.917034
3.5354,0.917068
3.5543,0.917101
3.5732,0.917135
3.5921,0.917168
3.611,0.921147
3.6299,0.921184
3.6488,0.921222
3.6677,0.92126
3.6866,0.921298
3.7055,0.921336
3.7244,0.921373
3.7433,0.921411
3.7622,0.921449
3.7812,0.921487
3.8001,0.921525
3.819,0.921562
3.8379,0.9216
3.8568,0.921638
3.8757,0.921676
3.8946,0.921714
3.9135,0.921751
3.9324,0.921789
3.9513,0.921827
3.9702,0.921865
3.9891,0.921903
4.008,0.927496
4.0269,0.927617
4.0458,0.927738
4.0647,0.92786
4.0836,0.927981
4.1026,0.928102
4.1215,0.928223
4.1404,0.934656
4.1593,0.934781
4.1782,0.934906
4.1971,0.935031
4.216,0.935155
4.2349,0.93528
4.2538,0.939313
4.2727,0.939378
4.2916,0.939443
4.3105,0.939508
4.3294,0.939573
4.3483,0.939638
4.3672,0.939703
4.3861,0.939768
4.405,0.939833
4.424,0.939898
4.4429,0.939962
4.4618,0.940027
4.4807,0.947174
4.4996,0.947202
4.5185,0.94723
4.5374,0.947258
4.5563,0.947287
4.5752,0.947315
4.5941,0.947343
4.613,0.947371
4.6319,0.9474
4.6508,0.947428
4.6697,0.947456
4.6886,0.947484
4.7075,0.947513
4.7264,0.947541
4.7453,0.947569
4.7643,0.947597
4.7832,0.947626
4.8021,0.947654
4.821,0.947682
4.8399,0.94771
4.8588,0.947739
4.8777,0.947767
4.8966,0.947795
4.9155,0.947823
4.9344,0.947852
4.9533,0.94788
4.9722,0.947908
4.9911,0.947936
5.01,0.968534
5.0289,0.968685
5.0478,0.968835
5.0667,0.968986
5.0857,0.969136
5.1046,0.970835
5.1235,0.970888
5.1424,0.97094
5.1613,0.970992
5.1802,0.971044
5.1991,0.971096
5.218,0.971148
5.2369,0.9712
5.2558,0.971252
5.2747,0.971304
5.2936,0.971357
5.3125,0.971409
5.3314,0.971461
5.3503,0.971513
5.3692,0.971565
5.3881,0.975561
5.4071,0.975616
5.426,0.97567
5.4449,0.975725
5.4638,0.97578
5.4827,0.975835
5.5016,0.97589
5.5205,0.975945
5.5394,0.976
5.5583,0.976055
5.5772,0.976109
5.5961,0.976164
5.615,0.976219
5.6339,0.976274
5.6528,0.976329
5.6717,0.977197
5.6906,0.977282
5.7095,0.977368
5.7284,0.977454
5.7474,0.977539
5.7663,0.977625
5.7852,0.977711
5.8041,0.977796
5.823,0.977882
5.8419,0.977969
5.8608,0.978057
5.8797,0.978145
5.8986,0.978234
5.9175,0.978322
5.9364,0.97841
5.9553,0.978498
5.9742,0.978586
5.9931,0.978675
6.012,0.981976
6.0309,0.982156
6.0498,0.982336
6.0688,0.982516
6.0877,0.983454
6.1066,0.983516
6.1255,0.983578
6.1444,0.983639
6.1633,0.983701
6.1822,0.983763
6.2011,0.983824
6.22,0.983886
6.2389,0.983948
6.2578,0.984009
6.2767,0.984071
6.2956,0.984133
6.3145,0.984194
6.3334,0.985894
6.3523,0.986083
6.3712,0.986273
6.3902,0.986463
6.4091,0.990552
6.428,0.9906
6.4469,0.990649
6.4658,0.990698
6.4847,0.990747
6.5036,0.990796
6.5225,0.990845
6.5414,0.990894
6.5603,0.990943
6.5792,0.990991
6.5981,0.99104
6.617,0.991089
6.6359,0.991138
6.6548,0.991187
6.6737,0.991236
6.6926,0.991285
6.7115,0.991334
6.7305,0.991385
6.7494,0.991436
6.7683,0.991487
6.7872,0.991538
6.8061,0.991589
6.825,0.991641
6.8439,0.991692
6.8628,0.991743
6.8817,0.991794
6.9006,0.991845
6.9195,0.991896
6.9384,0.991947
6.9573,0.991998
6.9762,0.992049
6.9951,0.9921
7.014,0.994635
7.0329,0.994845
7.0519,0.995055
7.0708,0.995265
7.0897,0.997739
7.1086,0.997845
7.1275,0.997952
7.1464,0.998058
7.1653,0.998165
7.1842,0.998271
7.2031,0.998378
7.222,0.998437
7.2409,0.998462
7.2598,0.998487
7.2787,0.998512
7.2976,0.998537
7.3165,0.998561
7.3354,0.998586
7.3543,0.998611
7.3733,0.998636
7.3922,0.998661
7.4111,0.998686
7.43,0.998711
7.4489,0.998736
7.4678,0.998761
7.4867,0.998785
7.5056,0.99881
7.5245,0.998835
7.5434,0.99886
7.5623,0.998885
7.5812,0.99891
7.6001,0.998935
7.619,0.99896
7.6379,0.998985
7.6568,0.999009
7.6757,0.999034
7.6946,0.999059
7.7136,0.999084
7.7325,0.999109
7.7514,0.999134
7.7703,0.999159
7.7892,0.999184
7.8081,0.999209
7.827,0.999219
7.8459,0.999229
7.8648,0.999238
7.8837,0.999247
7.9026,0.999256
7.9215,0.999265
7.9404,0.999275
7.9593,0.999284
7.9782,0.999293
7.9971,0.999302
8.016,0.999311
8.035,0.99932
8.0539,0.99933
8.0728,0.999339
8.0917,0.999348
8.1106,0.999357
8.1295,0.999366
8.1484,0.999376
8.1673,0.999385
8.1862,0.999394
8.2051,0.999403
8.224,0.999412
8.2429,0.999422
8.2618,0.999431
8.2807,0.99944
8.2996,0.999449
8.3185,0.999458
8.3374,0.999467
8.3564,0.999477
8.3753,0.999486
8.3942,0.999495
8.4131,0.999504
8.432,0.999513
8.4509,0.999523
8.4698,0.999532
8.4887,0.999541
8.5076,0.99955
8.5265,0.999559
8.5454,0.999568
8.5643,0.999578
8.5832,0.999587
8.6021,0.999596
8.621,0.999605
8.6399,0.999614
8.6588,0.999624
8.6778,0.999633
8.6967,0.999642
8.7156,0.999651
8.7345,0.99966
8.7534,0.999669
8.7723,0.999679
8.7912,0.999688
8.8101,0.999697
8.829,0.999706
8.8479,0.999715
8.8668,0.999725
8.8857,0.999734
8.9046,0.999743
8.9235,0.999752
8.9424,0.999761
8.9613,0.99977
8.9802,0.99978
8.9991,0.999789
9.0181,0.999798
9.037,0.999807
9.0559,0.999816
9.0748,0.999826
9.0937,0.999835
9.1126,0.999844
9.1315,0.999853
9.1504,0.999862
9.1693,0.999871
9.1882,0.999881
9.2071,0.99989
9.226,0.999899
9.2449,0.999908
9.2638,0.999917
9.2827,0.999927
9.3016,0.999936
9.3205,0.999945
9.3395,0.999954
9.3584,0.999963
9.3773,0.999972
9.3962,0.999982
9.4151,0.999991
9.434,1.0

